Asynchronous Liquids: Regional Time Stepping for Faster SPH and PCISPH

This paper presents novel and efficient strategies to spatially adapt the amount of computational effort applied based on the local dynamics of a free surface flow, for both classic weakly compressible SPH (WCSPH) and predictive-corrective incompressible SPH (PCISPH). Using a convenient and readily parallelizable block-based approach, different regions of the fluid are assigned differing time steps and solved at different rates to minimize computational cost. Our approach for WCSPH scheme extends an asynchronous SPH technique from compressible flow of astrophysical phenomena to the incompressible free surface setting, and further accelerates it by entirely decoupling the time steps of widely spaced particles. Similarly, our approach to PCISPH adjusts the the number of iterations of density correction applied to different regions, and asynchronously updates the neighborhood regions used to perform these corrections; this sharply reduces the computational cost of slowly deforming regions while preserving the standard density invariant. We demonstrate our approaches on a number of highly dynamic scenarios, demonstrating that they can typically double the speed of a simulation compared to standard methods while achieving visually consistent results.

==> ReadMe.txt <==
Dear Sir/Madam

We published a short paper in Eurographics 2014, 

Regional Time Stepping for SPH
Prashant Goswami, Christopher Batty

https://hal.inria.fr/hal-00980592/document


The present manuscript is an extension of it, which we have not yet published.

Please feel free to contact me if you have any doubts or questions.

Sincerely,
Dr. Prashant Goswami

